Understanding Hybrid Spaces: Designing a Spacetime Model to Represent Dynamic Topologies of Hybrid Spaces

This paper develops a spatiotemporal model for the visualization of dynamic topologies of hybrid spaces. The visualization of spatiotemporal data is a well-known problem, for example in digital twins in urban planning. There is also a lack of a basic ontology for understanding hybrid spaces. The developed spatiotemporal model has three levels: a level of places and media types, a level of perception and a level of time and interaction. Existing concepts and types of representation of hybrid spaces are presented. The space-time model is tested on the basis of an art exhibition. Two hypotheses guide the accompanying online survey: (A) there are correlations between media use (modality), the participants' interactions (creativity) and their perception (understanding of art) and (B) individual parameters (demographic data, location and situation, individual knowledge) influence perception (understanding of art). The range, the number of interactions and the response rate were also evaluated. The online survey generally showed a positive correlation between media use (modality) and individual activity (creativity). However, due to the low participation rate ($P_{TN} = 14$), the survey is unfortunately not very representative. Various dynamic topologies of hybrid spaces were successfully visualized. The joint representation of real and virtual places and media types conveys a new basic understanding of place, range and urban density. Relationships between modality, Mobility and communicative interaction become visible. The current phenomenon of multilocality has been successfully mapped. The space-time model enables more precise class and structure formation, for example in the development of digital twins. Dynamic topologies of hybrid spaces, such as in social media, at events or in urban development, can thus be better represented and compared.

==> 231213_DarstellungHybriderRaeume_01.txt <==
Darstellung hybrider Räume

Zeitkarten nach Spiekermann und Wegener

Visualisierung von Raum und Zeit aus:

Spiekermann, K., Wegener, M. (1996): New Time-Space Maps for Europe. Arbeitspapier 132. Dortmund Institut für Raumplanung, Universität Dortmund. \url{https://www.spiekermann-wegener.de/de/zeitkarten}

Spiekermann und Wegener nennen verschiedene Methoden, um die Wechselbeziehung zwischen Raum und Zeit auf einer Karte darzustellen. Danach lassen sich drei Arten von Karten unterscheiden:

- Isochrone Karten (Isochrone Maps) zeigen zeitliche Beziehungen im Raum, indem sie die räumlichen Abstände zwischen Kartenelementen beibehalten.
- Kognitive Karten (Cognitive Maps) visualisieren den zeitlichen Aufwand des Reisens durch assoziative Darstellungen, die kartografisch nicht exakt sind.
- Zeit-Raum-Karten (Time-Space-Maps) stellen die Elemente einer Karte in einer Konfiguration dar, die auf den Reisezeiten zwischen ihnen.

Moser, J., Wenner, F. & L’Hostis, A. (2023). Visualising Transformations of Geographical Time–Space by Transport Systems. The Case of Germany, 1990–2020. KN J. Cartogr. Geogr. Inf. https://doi.org/10.1007/s42489-023-00151-9

---

Kommentar zu Spiekermann und Wegener:

Beim raumzeitlichen Stadtmodell kommt immer wieder der Gedanke der fordistischen (Raum- und Zeit-) Optimierung in den Vordergrund (Flächennutzung und städtebauliche Dichte). Das ist es aber nicht, was mich interessiert. Mich interessiert mehr ein Stadtmodell, in dem es sich für alle gut leben lässt (These). Das gute Leben gegen eine rein wirtschaftliche Raumzeitoptimierung.

Trotzdem macht es wahrscheinlich Sinn, dem fordistischen Gedanken Raum zu geben und ihn als Antithese in das Modell zu integrieren.

Zeit-Raum-Geographie (Hägerstrand, 1970)

Die Zeitgeographie versucht in sogenannten Raumzeitprismen (Space-Time-Prisms) räumliche Elemente und das individuelle Nutzerverhalten gemeinsam in einer Abbildung darzustellen. Es ist ein Ansatz, der räumliche und sozioökonomische Dinge verbindet. Oft wird er genutzt, um Aktivitäten und die Nutzung von Ressourcen im geografischen Raum in raumzeilichen Mustern und Beziehungen darzustellen.

Shaw und Yu erweiterten den Ansatz von Hägerstrand für die gemeinsame Darstellung und Modellierung sowohl physischer als auch virtueller Aktivitäten und deren Interaktionen.

Das Hauptziel dieses Projekts ist es, die Zeitgeographie von Hägerstrand so zu erweitern, dass sie einen umfassenden Rahmen für die Darstellung und Modellierung sowohl physischer als auch virtueller Aktivitäten sowie der Interaktionen zwischen ihnen bietet. 


---

Geografische Raumzeitabbildungen

- Place-Based Authoring oder Geo-Annotation (Psychogeografische Karten oder Mindmaps)
- Time Geography
- Zeitkarten
- Kognitive Karten (Cognitive Maps, Kevin Lynch etc.)
- Polynesien-Karte von Tupaia nach Georg Forster 1776

Eberhart, Bernd (2019): Das Geheimnis von Tupaias Südsee-Karten, in: Tagesspiegel vom 11.07.2019, 18:03. \url{https://www.tagesspiegel.de/wissen/navigator-fuer-james-cook-das-geheimnis-von-tupaias-suedsee-karten/24584064.html}. Diese Kopie einer Polynesien-Karte Tupaias schickte Georg Forster 1776 an seinen Verleger. Abb.: Stadtarchiv Braunschweig

Schorch, Philipp; McCarthy, Conal; Hakiwai, Arapata (2016): Globalizing Māori Museology: Reconceptualizing Engagement, Knowledge, and Virtuality through Mana Taonga, in: Museum Anthropology, Volume 39, Issue 1, Spring 2016, pp. 48-69. \url{https://doi.org/10.1111/muan.12103}

Eckstein, Lars (2021): Tupaia's Map, University of Potsdam, Department of English and American Studies, Anglophone Literatures and Cultures (Last changed on 23.09.2021) \url{https://www.uni-potsdam.de/en/iaa-alc/tupaias-map}, und in: Stadt Land Kunst, in: arte vom 04.05.21, 08:35

Time Geography
\url{https://link.springer.com/referenceworkentry/10.1007%2F978-0-387-35973-1_1383}


---

Eigenes Modell vom 2022-02-24

Prototypenbau der Raumzeitmatrix (Das Modell)

Nicht der Raum, sondern die Nutzungszeit steht im Mittelpunkt. Es gibt eine Raumzeitebene (Ereignisebene), eine Wahrnehmungsebene und eine Bedeutungsebene des Ortes (Ortsebene) aufgespannt zwischen den Räumen und den 3 Welten.

Forschungsleitende Frage: Lassen sich Ereignisse im Cyberspace und reale Ereignisse gemeinsam abbilden? 
Hypothese: Ereignisse im Cyberspace und reale Ereignisse lassen sich mit der Methode eines Minkowski-Diagramms gemeinsam raumzeitlich abbilden.

---

Mediale Raumzeitabbildungen (Raumzeitwahrnehmung in den Medien)

Klassisches Drama - Einheit von Ort, Zeit und Handlung
Storyboarding Software (z. B. Twine)
Articy Draft . \url{https://www.articy.com/en/} . \url{https://www.youtube.com/c/Articy}

Articy Draft ist ein Software-Tool für Game Writing (Authoring), Game Planning (Development) and a Content Management System.

Articy Draft kennt Flow, Entities, Locations, Documents, Journeys, Assets, Template Design, Global Variables und einen Property Inspector (Flow öffnet den Standard Workspace Layout)

Entities sind alle Arten von Objekten: Non-Player Characters (NPCs), Playable Characters, Enemies, Weapons, Items oder sonstige Information, wie beispielsweise Skills und Technologies.

Main Character und seine Eigenschaften (Properties) Name, Bild, Beschreibung, References (Verweise) zu anderen Dokumenten (z.B. Dialogen). Templates (Blueprints) assign Properties to Entities (Strength and Intelligence, Shoe Size or Favorite Food, Character or Playable Character). Assets sind Bilder, Videos, Musik- oder Textdateien, die den Objekten als Referenzen zugeordnet werden können. Character Properties sind beispielsweise Background, Motivation and Appearance.

Flow (Handlung) und Nesting (Fraktale Struktur)
Story Lines als Flowcharts mit Nodes und Connections.

"Nesting allows to structure the content on different layers from macro to micro from broad ideas down to single lines of dialogue."

"Das sogenannte Nesting (Verschachtelung) ermöglicht es, den Inhalt auf verschiedenen Ebenen zu strukturieren, von Makro bis Mikro, von umfassenden Ideen bis hin zu einzelnen Dialogzeilen."

---

Petkov, Vesselin (2010): Minkowski Spacetime: A Hundred Years Later, Springer Dordrecht Heidelberg London New York, \url{https://doi.org/10.1007/978-90-481-3475-5}

"Das Minkowski-Diagramm wurde 1908 von Hermann Minkowski entwickelt und dient der Veranschaulichung der Eigenschaften von Raum und Zeit in der speziellen Relativitätstheorie. Es erlaubt ein quantitatives Verständnis der damit verbundenen Phänomene wie beispielsweise der Zeitdilatation und der Längenkontraktion ohne Formeln.

Das Minkowski-Diagramm ist ein Raum-Zeit-Diagramm mit nur einer Raum-Dimension. Dabei wird eine Überlagerung der Koordinatensysteme für zwei gegeneinander mit konstanter Geschwindigkeit bewegte Beobachter dargestellt, sodass zu den Orts- und Zeitkoordinaten x und t, die der eine Beobachter zur Beschreibung des Geschehens verwendet, unmittelbar die des anderen x’ und t’ abgelesen werden können und umgekehrt. Aus dieser grafisch eineindeutigen Zuordnung von x und t zu x’ und t’ wird unmittelbar die Widerspruchsfreiheit zahlreicher scheinbar paradoxer Aussagen der Relativitätstheorie ersichtlich. Auch die Unüberwindbarkeit der Lichtgeschwindigkeit erschließt sich grafisch als Folge der Eigenschaften von Raum und Zeit. Die Form des Diagramms folgt unmittelbar und ohne Formeln aus den Postulaten der speziellen Relativitätstheorie und verdeutlicht die enge Verwandtschaft von Raum und Zeit, die aus der Relativitätstheorie hervorgeht. Eine Erweiterung ist das Penrose-Diagramm, mit dem man die globale Struktur von allgemeineren, auch gekrümmten, Raumzeiten darstellen kann." \url{https://de.wikipedia.org/wiki/Minkowski-Diagramm}

Maschen (2012): Lorentz Transformations on a Minkowski Lightcone Diagramin: Wikimedia Commons, das freie Medienarchiv vom 30. Januar 2012, \url{https://commons.wikimedia.org/wiki/File:Minkowski_lightcone_lorentztransform.svg}

"In der theoretischen Physik ist ein Penrose-Diagramm (benannt nach dem Mathematiker und Physiker Roger Penrose) ein zweidimensionales Diagramm, das den kausalen Zusammenhang von verschiedenen Punkten in einer Raumzeit darstellt (siehe Abb. 1). Es ist eine Erweiterung des Minkowski-Diagramms, bei dem horizontal der Raum und vertikal die Zeit eingetragen sind und ein Lichtkegel den kausalen Zusammenhang zwischen unterschiedlichen Ereignissen der Raumzeit zeigt. Die im Penrose-Diagramm darzustellende Metrik wird mittels konformer Transformation kompaktifiziert, sodass eine unendliche Zeit- und eine unendliche Raumkoordinate als zweidimensionaler endlicher Unterraum dargestellt werden. Mit diesem Diagramm kann die globale Struktur der Lösungen der allgemeinen Relativitätstheorie (wie schwarze Löcher und andere Singularitäten, Ereignishorizonte, asymptotische Flachheit) graphisch dargestellt werden." https://de.wikipedia.org/wiki/Penrose-Diagramm

Penrose-Diagramm als konforme Abbildung der (asymptotisch) flachen Minkowski-Raumzeit

Hilpolt, Karl (2017): Penrose-Diagramm des (flachen) Minkowski-Raums. Dargestellt sind die Dimensionen t und x in den kompaktifizierten Koordinaten v und u. Die bernsteinfarbene Kurve ist eine zeitartige Weltlinie. Sie verläuft immer innerhalb der (lilafarbenen) Vorwärtslichtkegel, in: Wikimedia Commons, das freie Medienarchiv vom 21. Dezember 2017, \url{https://commons.wikimedia.org/wiki/File:Penrose-diagram-minkowski.svg}	
